Post-perihelion Photometric and Spectroscopic Monitoring of the Interstellar Comet 3I/ATLAS

The third interstellar object, comet 3I/ATLAS, was observed using various Indian telescopes during its post-perihelion evolution. We carried out imaging and spectroscopic observations of the comet at multiple epochs using the 0.5-m, 1.2-m, and 2.5-m telescopes of the Physical Research Laboratory and the 2-m Himalayan Chandra Telescope (HCT) operated by the Indian Institute of Astrophysics. Additionally, time-series photometry was obtained on 7 epochs using the 0.132-m refractor of Cepheid Observatory. The spectroscopic observations of 3I/ATLAS reveal signatures of molecular emission from CN, C$_2$, and C$_3$, as commonly observed in the emission spectra of solar system comets. The production rates and rate ratios indicate that the composition of the 3I/ATLAS transitioned from carbon-depleted (pre-perihelion) to carbon-typical (post-perihelion). The change in carbon composition could be due to exposure of fresh material from subsurface layers near perihelion. We also performed photometric observations to determine broadband colours and the spin period. The measured colours are $B-V=$ 1.03 $\pm$ 0.13 mag, $V-R=$ 0.59 $\pm$ 0.11 mag, $R-I=$ 0.08 $\pm$ 0.04 mag, $g-r=$ 0.52 $\pm$ 0.09 mag, and $r-i=$ 0.13 $\pm$ 0.08 mag. The colours are redder than the Long-Period Comets of the solar system and the Sun in $B-V$ and $V-R$, but near solar in $R-I$. The measured colours remain nearly constant throughout the observing period and are consistent with the reported pre-perihelion values. The colours and the reflectivity gradient match the photometric colours of the `ultrared-material rich' objects in the solar system. The nuclear radius derived from non-gravitational force lies between 0.45 and 0.65 km.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.3 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 23 April 2024
%
% Copyright (C) Royal Astronomical Society 2024, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
